Towards Understanding the Robustness of Diffusion-Based Purification: A Stochastic Perspective

Diffusion-Based Purification (DBP) has emerged as an effective defense mechanism against adversarial attacks. The success of DBP is often attributed to the forward diffusion process, which reduces the distribution gap between clean and adversarial images by adding Gaussian noise. While this explanation is theoretically sound, the exact role of this mechanism in enhancing robustness remains unclear. In this paper, through empirical analysis, we propose that the intrinsic stochasticity in the DBP process is the primary factor driving robustness. To test this hypothesis, we introduce a novel Deterministic White-Box (DW-box) setting to assess robustness in the absence of stochasticity, and we analyze attack trajectories and loss landscapes. Our results suggest that DBP models primarily rely on stochasticity to avoid effective attack directions, while their ability to purify adversarial perturbations may be limited. To further enhance the robustness of DBP models, we propose Adversarial Denoising Diffusion Training (ADDT), which incorporates classifier-guided adversarial perturbations into the diffusion training process, thereby strengthening the models' ability to purify adversarial perturbations. Additionally, we propose Rank-Based Gaussian Mapping (RBGM) to improve the compatibility of perturbations with diffusion models. Experimental results validate the effectiveness of ADDT. In conclusion, our study suggests that future research on DBP can benefit from a clearer distinction between stochasticity-driven and purification-driven robustness.

==> exp2/advdir.csv <==
0,-16,0.0066647399216890335
1,-15,0.0066118608228862286
2,-14,0.006587706506252289
3,-13,0.006546868942677975
4,-12,0.006535281427204609
5,-11,0.0065932306461036205
6,-10,0.006667284294962883
7,-9,0.006745120510458946
8,-8,0.006865369621664286
9,-7,0.007088685408234596
10,-6,0.007493374869227409
11,-5,0.00803795550018549
12,-4,0.008933194912970066
13,-3,0.010265463963150978
14,-2,0.012384277768433094
15,-1,0.015983063727617264
16,0,0.023487195372581482
17,1,0.03313330188393593
18,2,0.04226553812623024
19,3,0.050874996930360794
20,4,0.0586424358189106
21,5,0.06537477672100067
22,6,0.07144033908843994
23,7,0.07687832415103912
24,8,0.08156692981719971
25,9,0.08556599915027618
26,10,0.08911402523517609
27,11,0.09224647283554077
28,12,0.09501715749502182
29,13,0.09755885601043701
30,14,0.09986691921949387
31,15,0.1019333079457283
32,16,0.10380517691373825


==> exp2/ddim_ours.csv <==
0,0.026643747463822365,0.0,0.09589912742376328,0.07410138100385666,0.07410138100385666
1,0.026670871302485466,0.00015009002527222037,0.09560765326023102,0.07382580637931824,0.07379177212715149
2,0.026685277000069618,0.0005902948323637247,0.09503509104251862,0.07320504635572433,0.07333967089653015
3,0.0267789363861084,0.0010536296758800745,0.09459345787763596,0.07266559451818466,0.07294293493032455
4,0.026972461491823196,0.0018153267446905375,0.09387598931789398,0.07191610336303711,0.0722726508975029
5,0.027019238099455833,0.002627455862239003,0.09257308393716812,0.07058137655258179,0.07142387330532074
6,0.027288768440485,0.0035410262644290924,0.09125252068042755,0.06921934336423874,0.070301853120327
7,0.02719886414706707,0.0040810625068843365,0.08969352394342422,0.0675719603896141,0.06886550039052963
8,0.026846332475543022,0.004819356370717287,0.0882289782166481,0.06603312492370605,0.06775470077991486
9,0.026738053187727928,0.005533435847610235,0.0865831971168518,0.06437108665704727,0.06653779745101929
10,0.026722276583313942,0.005913164000958204,0.0845121517777443,0.06232219934463501,0.06458456814289093
11,0.026690056547522545,0.006370832212269306,0.08269187808036804,0.06051267310976982,0.06293240189552307
12,0.0267629511654377,0.006939789745956659,0.08024449646472931,0.05800565704703331,0.0603717677295208
13,0.02662155032157898,0.00782287959009409,0.07839813828468323,0.05619783326983452,0.05845964699983597
14,0.026333827525377274,0.00857341568917036,0.07649034261703491,0.05489391088485718,0.056669510900974274
15,0.025538384914398193,0.008863402530550957,0.07371349632740021,0.05221443250775337,0.05418984219431877
16,0.024913860484957695,0.009597677737474442,0.06973123550415039,0.04848019778728485,0.05055048689246178
17,0.024823078885674477,0.01075100339949131,0.065271757543087,0.04465460032224655,0.04607686400413513
18,0.02432217076420784,0.011448767967522144,0.06150093674659729,0.04188317060470581,0.04224187880754471
19,0.023767797276377678,0.014048409648239613,0.05370520427823067,0.035107389092445374,0.03375227004289627


==> exp2/expadvdir.csv <==
0,-16,0.0034647975116968155
1,-15,0.0037704072892665863
2,-14,0.004201141186058521
3,-13,0.0046800426207482815
4,-12,0.005214368458837271
5,-11,0.0057788873091340065
6,-10,0.006419109646230936
7,-9,0.007204786874353886
8,-8,0.008108898997306824
9,-7,0.009131666272878647
10,-6,0.010334675200283527
11,-5,0.011724374257028103
12,-4,0.013387629762291908
13,-3,0.015409277752041817
14,-2,0.017623700201511383
15,-1,0.0205086637288332
16,0,0.024089336395263672
17,1,0.027709538117051125
18,2,0.03131293132901192
19,3,0.03556985780596733
20,4,0.03952736780047417
21,5,0.04397956281900406
22,6,0.04845539107918739
23,7,0.05292898789048195
24,8,0.0571446530520916
25,9,0.061083488166332245
26,10,0.06483307480812073
27,11,0.06849122792482376
28,12,0.07207219302654266
29,13,0.07520215958356857
30,14,0.07805924862623215
31,15,0.08079301565885544
32,16,0.08332519978284836


==> exp2/rnddir.csv <==
0,-16,0.024151818826794624
1,-15,0.024103889241814613
2,-14,0.02407940663397312
3,-13,0.02406386099755764
4,-12,0.02405272051692009
5,-11,0.02402682974934578
6,-10,0.024006646126508713
7,-9,0.023971199989318848
8,-8,0.023934906348586082
9,-7,0.02391313947737217
10,-6,0.02388986013829708
11,-5,0.02387492172420025
12,-4,0.02384977415204048
13,-3,0.02383340150117874
14,-2,0.023815326392650604
15,-1,0.023797232657670975
16,0,0.023785891011357307
17,1,0.02378283254802227
18,2,0.023785455152392387
19,3,0.023776568472385406
20,4,0.02377069927752018
21,5,0.023778751492500305
22,6,0.02377108484506607
23,7,0.023755637928843498
24,8,0.023742664605379105
25,9,0.023717232048511505
26,10,0.023680992424488068
27,11,0.023659609258174896
28,12,0.02364516071975231
29,13,0.023647867143154144
30,14,0.023679515346884727
31,15,0.02368147298693657
32,16,0.023686964064836502


==> loss_exp/ddim.csv <==
0,0.0147263053804636,0.0,0.17320412397384644,0.1585564911365509,0.1585564911365509
1,0.014972493052482605,0.0001819455501390621,0.17319054901599884,0.1585429310798645,0.1583138108253479
2,0.01531076431274414,0.0006505143246613443,0.17287516593933105,0.1582275629043579,0.15790481865406036
3,0.0156413484364748,0.0012845670571550727,0.17230631411075592,0.15765878558158875,0.15734882652759552
4,0.015791814774274826,0.0019351240480318666,0.17147058248519897,0.15682323276996613,0.15653471648693085
5,0.015923798084259033,0.002655802993103862,0.1702016443014145,0.1555548757314682,0.15531373023986816
6,0.01592409424483776,0.003406340256333351,0.16799922287464142,0.15335433185100555,0.1532490998506546
7,0.01555439829826355,0.0041165645234286785,0.16459360718727112,0.14995478093624115,0.15013885498046875
8,0.015291332267224789,0.0049759033136069775,0.16033868491649628,0.1457216739654541,0.1461852639913559
9,0.015198546461760998,0.005897838156670332,0.15458934009075165,0.140029177069664,0.14077667891979218
10,0.015061037614941597,0.006674246396869421,0.1469854861497879,0.13251128792762756,0.13353857398033142
11,0.015128577128052711,0.007546150125563145,0.13675224781036377,0.12233457714319229,0.12352927029132843
12,0.01528864074498415,0.00844787061214447,0.1241111308336258,0.10973458737134933,0.11099685728549957
13,0.01520867645740509,0.00937668140977621,0.11180317401885986,0.09767308086156845,0.09886883944272995
14,0.015289670787751675,0.010392128489911556,0.10031908005475998,0.08673163503408432,0.08775308728218079
15,0.01519814133644104,0.011047891341149807,0.08769013732671738,0.07495998591184616,0.07536029070615768
16,0.015351842157542706,0.011917821131646633,0.07576536387205124,0.06388622522354126,0.06360901147127151
17,0.015654075890779495,0.012949744239449501,0.06326831877231598,0.05253291130065918,0.05081428214907646
18,0.01615462824702263,0.014298331923782825,0.051852501928806305,0.042780108749866486,0.03873757645487785
19,0.0178355909883976,0.016081860288977623,0.03521236777305603,0.030100161209702492,0.017919868230819702


==> loss_exp/ddim_05.csv <==
0,0.01825738325715065,0.0,0.16808216273784637,0.15064387023448944,0.15064387023448944
1,0.018327413126826286,0.00013566559937316924,0.16771171987056732,0.1502734273672104,0.15017977356910706
2,0.01840011402964592,0.0006050263764336705,0.1669793277978897,0.14954102039337158,0.14936615526676178
3,0.018596762791275978,0.0013369284570217133,0.1659182608127594,0.14847998321056366,0.14833347499370575
4,0.01885010488331318,0.0020573234651237726,0.16438928246498108,0.1469508707523346,0.14699940383434296
5,0.0178748220205307,0.002933231880888343,0.16193485260009766,0.1444963663816452,0.14562952518463135
6,0.018345491960644722,0.0032886676490306854,0.15982773900032043,0.14238986372947693,0.1427619755268097
7,0.018187141045928,0.004869604017585516,0.15551236271858215,0.13807742297649384,0.13912980258464813
8,0.017133114859461784,0.005964518524706364,0.14998237788677216,0.13258998095989227,0.13432109355926514
9,0.017571991309523582,0.006555439438670874,0.14181572198867798,0.12442441284656525,0.12698744237422943
10,0.01638980023562908,0.007989438250660896,0.13376305997371674,0.11651676893234253,0.11996258795261383
11,0.017037680372595787,0.008743740618228912,0.12487830221652985,0.10780292004346848,0.11029517650604248
12,0.01724848523736,0.009715172462165356,0.11374886333942413,0.09679840505123138,0.10027741640806198
13,0.01655706949532032,0.010650753043591976,0.10276895761489868,0.08625916391611099,0.08990311622619629
14,0.017474832013249397,0.01152457669377327,0.09062892943620682,0.07494992017745972,0.07698561251163483
15,0.01687418296933174,0.012312034144997597,0.08099114149808884,0.06549148261547089,0.06800930947065353
16,0.016632666811347008,0.014480757527053356,0.07121599465608597,0.056233085691928864,0.05802657827734947
17,0.01726207323372364,0.014512087218463421,0.060973841696977615,0.0481870137155056,0.04838737100362778
18,0.01797245442867279,0.01473346259444952,0.0526602528989315,0.041105758398771286,0.03939688950777054
19,0.017592210322618484,0.016574731096625328,0.03578769043087959,0.029338736087083817,0.021631035953760147


==> loss_exp/ddim_ours.csv <==
0,0.026643747463822365,0.0,0.09589912742376328,0.07410138100385666,0.07410138100385666
1,0.026670871302485466,0.00015009002527222037,0.09560765326023102,0.07382580637931824,0.07379177212715149
2,0.026685277000069618,0.0005902948323637247,0.09503509104251862,0.07320504635572433,0.07333967089653015
3,0.0267789363861084,0.0010536296758800745,0.09459345787763596,0.07266559451818466,0.07294293493032455
4,0.026972461491823196,0.0018153267446905375,0.09387598931789398,0.07191610336303711,0.0722726508975029
5,0.027019238099455833,0.002627455862239003,0.09257308393716812,0.07058137655258179,0.07142387330532074
6,0.027288768440485,0.0035410262644290924,0.09125252068042755,0.06921934336423874,0.070301853120327
7,0.02719886414706707,0.0040810625068843365,0.08969352394342422,0.0675719603896141,0.06886550039052963
8,0.026846332475543022,0.004819356370717287,0.0882289782166481,0.06603312492370605,0.06775470077991486
9,0.026738053187727928,0.005533435847610235,0.0865831971168518,0.06437108665704727,0.06653779745101929
10,0.026722276583313942,0.005913164000958204,0.0845121517777443,0.06232219934463501,0.06458456814289093
11,0.026690056547522545,0.006370832212269306,0.08269187808036804,0.06051267310976982,0.06293240189552307
12,0.0267629511654377,0.006939789745956659,0.08024449646472931,0.05800565704703331,0.0603717677295208
13,0.02662155032157898,0.00782287959009409,0.07839813828468323,0.05619783326983452,0.05845964699983597
14,0.026333827525377274,0.00857341568917036,0.07649034261703491,0.05489391088485718,0.056669510900974274
15,0.025538384914398193,0.008863402530550957,0.07371349632740021,0.05221443250775337,0.05418984219431877
16,0.024913860484957695,0.009597677737474442,0.06973123550415039,0.04848019778728485,0.05055048689246178
17,0.024823078885674477,0.01075100339949131,0.065271757543087,0.04465460032224655,0.04607686400413513
18,0.02432217076420784,0.011448767967522144,0.06150093674659729,0.04188317060470581,0.04224187880754471
19,0.023767797276377678,0.014048409648239613,0.05370520427823067,0.035107389092445374,0.03375227004289627


==> loss_exp/ddpm.csv <==
0,0.022759759798645973,0.0,0.15047012269496918,0.1270647495985031,0.1270647495985031
1,0.022882966324687004,0.00023441683151759207,0.14982326328754425,0.12641815841197968,0.12631435692310333
2,0.022783996537327766,0.001320223673246801,0.1486198455095291,0.1252165287733078,0.1257764846086502
3,0.023031773045659065,0.0019391868263483047,0.14726313948631287,0.12385793030261993,0.12435326725244522
4,0.02305169776082039,0.003468557493761182,0.14412586390972137,0.12072018533945084,0.12129388004541397
5,0.022693706676363945,0.005812828429043293,0.140889510512352,0.11749016493558884,0.12022411823272705
6,0.02356761507689953,0.006778687238693237,0.13576176762580872,0.11233033984899521,0.1141708493232727
7,0.020315393805503845,0.006819649133831263,0.13055402040481567,0.10721457004547119,0.1101638600230217
8,0.022431204095482826,0.009061728604137897,0.12473341077566147,0.1013856902718544,0.10489696264266968
9,0.023142710328102112,0.008929162286221981,0.11605199426412582,0.09318824857473373,0.09456688165664673
10,0.02386537380516529,0.011789764277637005,0.11106934398412704,0.08771375566720963,0.0908169075846672
11,0.02209199033677578,0.012478098273277283,0.10350962728261948,0.08123629540205002,0.0855424627661705
12,0.023678673431277275,0.014769094064831734,0.0941595509648323,0.07228944450616837,0.07449989765882492
13,0.023854082450270653,0.0155143728479743,0.08599672466516495,0.06475823372602463,0.06882482022047043
14,0.021980732679367065,0.016201341524720192,0.0819321796298027,0.06222126632928848,0.06607483327388763
15,0.022687122225761414,0.016572436317801476,0.07238364964723587,0.0536377988755703,0.05541041120886803
16,0.0247341375797987,0.01928560435771942,0.06428703665733337,0.04823559522628784,0.04800510033965111
17,0.024193771183490753,0.020610246807336807,0.05778130516409874,0.04354647919535637,0.044341690838336945
18,0.02558058500289917,0.020408807322382927,0.05075153335928917,0.040254730731248856,0.03692671284079552
19,0.02307051792740822,0.021309740841388702,0.039020784199237823,0.03047945164144039,0.02819935791194439


==> loss_exp/ddpm_ours.csv <==
0,0.03234970197081566,0.0,0.08806201070547104,0.059658873826265335,0.059658873826265335
1,0.03206007927656174,0.0006762246484868228,0.08826621621847153,0.059864845126867294,0.060356974601745605
2,0.03266110643744469,0.0017919089877977967,0.08806520700454712,0.059677399694919586,0.05956165865063667
3,0.032904017716646194,0.0021929198410362005,0.08765532821416855,0.05925409868359566,0.05921204760670662
4,0.03288034722208977,0.002664946485310793,0.0874941274523735,0.05898508429527283,0.05880136042833328
5,0.03231879696249962,0.0036212175618857145,0.08640243858098984,0.058232665061950684,0.0579824261367321
6,0.03342665359377861,0.004350341856479645,0.08602750301361084,0.057409752160310745,0.05723672732710838
7,0.03347524628043175,0.005993263330310583,0.08469749987125397,0.05586343631148338,0.05590677261352539
8,0.03258843347430229,0.007302469108253717,0.0848674550652504,0.05603897571563721,0.05746765062212944
9,0.033743537962436676,0.008655783720314503,0.083492211997509,0.054384320974349976,0.05483367666602135
10,0.03269766643643379,0.009557666257023811,0.08235057443380356,0.054279960691928864,0.055694498121738434
11,0.0333310142159462,0.009844637475907803,0.07927163690328598,0.051791299134492874,0.05257856845855713
12,0.03378390148282051,0.011167452670633793,0.07633550465106964,0.04859721288084984,0.04869844391942024
13,0.03362087532877922,0.01280366349965334,0.07478203624486923,0.048271842300891876,0.04828568175435066
14,0.03579827398061752,0.013741572387516499,0.07423728704452515,0.04819777235388756,0.047210585325956345
15,0.034024421125650406,0.014332885853946209,0.07099596410989761,0.044724952429533005,0.04544473811984062
16,0.03398716077208519,0.01501921471208334,0.07026256620883942,0.04518532752990723,0.044860873371362686
17,0.03323250636458397,0.016302630305290222,0.06699658930301666,0.041402582079172134,0.040562111884355545
18,0.035083990544080734,0.019323542714118958,0.06590732932090759,0.04178450629115105,0.03976082801818848
19,0.035639774054288864,0.020153097808361053,0.05914897844195366,0.03792480379343033,0.03274838626384735


==> loss_exp/noisyclassifier.csv <==
0,0.0,0.14039045572280884
1,0.0008382614469155669,0.13656215369701385
2,0.0015277311904355884,0.13378384709358215
3,0.0021446815226227045,0.1311483383178711
4,0.0027306294068694115,0.12847205996513367
5,0.0033038691617548466,0.12578363716602325
6,0.0038724339101463556,0.12299056351184845
7,0.0044042812660336494,0.12000370770692825
8,0.00490279495716095,0.11680366098880768
9,0.005370518192648888,0.11357785016298294
10,0.005824658088386059,0.11044731736183167
11,0.006271271500736475,0.10741816461086273
12,0.006701615173369646,0.10449101775884628
13,0.007105198223143816,0.10160845518112183
14,0.007476333528757095,0.09867385029792786
15,0.007818375714123249,0.09568118304014206
16,0.008136016316711903,0.09266979247331619
17,0.008433686569333076,0.08967358618974686
18,0.008713765069842339,0.08671601861715317
19,0.008986483328044415,0.08381273597478867


==> loss_exp/robustclassifier.csv <==
0,0,0.023693375289440155

